CO or no CO? Narrowing the CO abundance constraint and recovering the H2O detection in the atmosphere of WASP-127 b using SPIRou

Precise measurements of chemical abundances in planetary atmospheres are necessary to constrain the formation histories of exoplanets. A recent study of WASP-127b, a close-in puffy sub-Saturn orbiting its solar-type host star in 4.2 d, using HST and Spitzer revealed a feature-rich transmission spectrum with strong excess absorption at 4.5 um. However, the limited spectral resolution and coverage of these instruments could not distinguish between CO and/or CO2 absorption causing this signal, with both low and high C/O ratio scenarios being possible. Here we present near-infrared (0.9--2.5 um) transit observations of WASP-127 b using the high-resolution SPIRou spectrograph, with the goal to disentangle CO from CO2 through the 2.3 um CO band. With SPIRou, we detect H2O at a t-test significance of 5.3 sigma and observe a tentative (3 sigma) signal consistent with OH absorption. From a joint SPIRou + HST + Spitzer retrieval analysis, we rule out a CO-rich scenario by placing an upper limit on the CO abundance of log10[CO]<-4.0, and estimate a log10[CO2] of -3.7^(+0.8)_(-0.6), which is the level needed to match the excess absorption seen at 4.5um. We also set abundance constraints on other major C-, O-, and N-bearing molecules, with our results favoring low C/O (0.10^(+0.10)_(-0.06)), disequilibrium chemistry scenarios. We further discuss the implications of our results in the context of planet formation. Additional observations at high and low-resolution will be needed to confirm these results and better our understanding of this unusual world.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
